Hubble's Variable Nebula I: Ripples on a Big Screen

NGC2261 is a reflection nebula illuminated by the young star R Monocerotis. Objects moving near the star occasionally cast shadows on the nebula, giving rise to its alternative name: Hubble's Variable Nebula. For 7 years since Spring 2017 robotic telescopes have been used to compile a roughly twice-weekly record of changes in the object. The results, over 1000 images at separate epochs, have been compiled into a movie. This shows that, as well as the large scale but infrequent variability for which it is famous, the nebula is continually traversed by low level `ripples' of light and dark. These record changes in the light output from R Mon and analysis of their progress indicates that the reflecting material takes the form of a thin (<3x10^16cm) screen whose shape resembles a half paraboloid, rooted at the star and bowed towards us. The brightness of the screen in Herschel far-IR maps indicates a density n_H> 1.7x10^5cm^-3 and CO observations show the material is moving towards us at a few km/s relative to the rest cloud, consistent it with being a dense shell of material displaced by R~Mon's outflow. The results demonstrate the value of studying such objects in the time domain, and are a glimpse of what will be achieved by instruments like the Zwicky Transient Facility and Vera Rubin Observatory.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
